Super-resolution Using Constrained Deep Texture Synthesis

Hallucinating high frequency image details in single image super-resolution is a challenging task. Traditional super-resolution methods tend to produce oversmoothed output images due to the ambiguity in mapping between low and high resolution patches. We build on recent success in deep learning based texture synthesis and show that this rich feature space can facilitate successful transfer and synthesis of high frequency image details to improve the visual quality of super-resolution results on a wide variety of natural textures and images.

==> figures/images_manual_small.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'images_manual_small.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1869.71425781bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69900768)%
    \put(0,0){\includegraphics[width=\unitlength]{figures/images_manual_small.jpg}}%
    \put(0.07885087,0.68308374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{bicubic x3}}}%
    \put(0.33679706,0.68308375){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SRCNN}}}%
    \put(0.53606357,0.68430624){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{our local patchmatch}}}%
    \put(0.80012229,0.68308374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{our local manual}}}%
  \end{picture}%
\endgroup%


==> figures/textures_2styles.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'textures_2styles.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1707.60004854bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.2)%
    \put(0,0){\includegraphics[width=\unitlength]{figures/textures_2styles_small.jpg}}%
    \put(0.16,1.255){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{bicubic x3}}}%
    \put(0.32,1.255){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ScSR~\cite{yang_sr_tip2010}}}}%
    \put(0.54,1.255){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SRCNN~\cite{DeepSR_eccv2014}}}}%
     \put(0.78,1.255){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ground truth}}}%

            
    \put(0.55,1.020427){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Gatys~\cite{gatys_styletransfer}}}}%
    \put(0.79,1.020427){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{our global}}}%

    \put(0.31,1.020427){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CNNMRF~\cite{cnnmrf}}}}%
    
    \put(0.1567112,1.01105713){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{example}}}%

    \put(0.076,0.56){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{bicubic x3}}}%
    \put(0.55,0.56){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SRCNN~\cite{DeepSR_eccv2014}}}}%
    \put(0.82665727,0.56){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ground truth}}}%
    \put(0.31,0.56){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ScSR~\cite{yang_sr_tip2010}}}}%
    
    \put(0.55,0.35){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Gatys~\cite{gatys_styletransfer}}}}%
    \put(0.825,0.35){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{our global}}}%
    \put(0.29,0.35){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CNNMRF~\cite{cnnmrf}}}}%
    \put(0.09112204,0.35){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{example}}}%
    \put(0.51276647,0.5987826){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.50339657,-0.015){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.05,0.88924875){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{example 1}}}}%
    \put(0.05,0.70185123){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{example 2}}}}%
    \put(-0.01616304,0.21){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{example 1}}}}%
    \put(-0.01616304,0.05){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{example 2}}}}%
  \end{picture}%
\endgroup%

